Emergent social NPC interactions in the Social NPCs Skyrim mod and beyond

This work presents an implementation of a social architecture model for authoring Non-Player Character (NPC) in open world games inspired in academic research on agentbased modeling. Believable NPC authoring is burdensome in terms of rich dialogue and responsive behaviors. We briefly present the characteristics and advantages of using a social agent architecture for this task and describe an implementation of a social agent architecture CiF-CK released as a mod Social NPCs for The Elder Scrolls V: Skyrim

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

